On the mesh nonsingularity of the moving mesh PDE method

The moving mesh PDE (MMPDE) method for variational mesh generation and adaptation is studied theoretically at the discrete level, in particular the nonsingularity of the obtained meshes. Meshing functionals are discretized geometrically and the MMPDE is formulated as a modified gradient system of the corresponding discrete functionals for the location of mesh vertices. It is shown that if the meshing functional satisfies a coercivity condition, then the mesh of the semi-discrete MMPDE is nonsingular for all time if it is nonsingular initially. Moreover, the altitudes and volumes of its elements are bounded below by positive numbers depending only on the number of elements, the metric tensor, and the initial mesh. Furthermore, the value of the discrete meshing functional is convergent as time increases, which can be used as a stopping criterion in computation. Finally, the mesh trajectory has limiting meshes which are critical points of the discrete functional. The convergence of the mesh trajectory can be guaranteed when a stronger condition is placed on the meshing functional. Two meshing functionals based on alignment and equidistribution are known to satisfy the coercivity condition. The results also hold for fully discrete systems of the MMPDE provided that the time step is sufficiently small and a numerical scheme preserving the property of monotonically decreasing energy is used for the temporal discretization of the semi-discrete MMPDE. Numerical examples are presented.

==> 2d-data.txt <==
%--- jj = 44 --------------
  1.00e-01          1.72672e+00  6.501e-05
  2.00e-01          1.69457e+00  5.637e-05
  3.00e-01          1.66459e+00  5.445e-05
  4.00e-01          1.64416e+00  5.245e-05
  5.00e-01          1.62995e+00  5.095e-05
  6.00e-01          1.61923e+00  5.006e-05
  7.00e-01          1.61147e+00  4.937e-05
  8.00e-01          1.60561e+00  4.880e-05
  9.00e-01          1.60088e+00  4.831e-05
  1.00e+00          1.59750e+00  4.789e-05
  1.10e+00          1.59488e+00  4.752e-05
  1.20e+00          1.59273e+00  4.717e-05
  1.30e+00          1.59101e+00  4.684e-05
  1.40e+00          1.58976e+00  4.656e-05
  1.50e+00          1.58880e+00  4.637e-05
  1.60e+00          1.58807e+00  4.622e-05
  1.70e+00          1.58781e+00  4.610e-05
  1.80e+00          1.58736e+00  4.600e-05
  1.90e+00          1.58705e+00  4.590e-05
  2.00e+00          1.58684e+00  4.581e-05
  2.10e+00          1.58674e+00  4.574e-05
  2.20e+00          1.58663e+00  4.568e-05
  2.30e+00          1.58654e+00  4.563e-05
  2.40e+00          1.58650e+00  4.559e-05
  2.50e+00          1.58647e+00  4.556e-05
  2.60e+00          1.58610e+00  4.552e-05
  2.70e+00          1.58609e+00  4.549e-05
  2.80e+00          1.58608e+00  4.547e-05
  2.90e+00          1.58607e+00  4.545e-05
  3.00e+00          1.58607e+00  4.543e-05


==> 2d-eq35.txt <==
        64   1.15e-02   1.56e-02   2.44e-04   3.81e-06   3.76e+05
       784   4.76e-04   1.28e-03   1.63e-06   2.08e-09   1.58e+10
      2304   1.51e-04   4.34e-04   1.88e-07   8.18e-11   2.39e+11
      4624   7.32e-05   2.16e-04   4.68e-08   1.01e-11   9.94e+11
      7744   4.33e-05   1.29e-04   1.67e-08   2.15e-12   3.26e+12
     11664   2.90e-05   8.57e-05   7.35e-09   6.30e-13   7.82e+12
     16384   2.09e-05   6.10e-05   3.73e-09   2.27e-13   1.60e+13
     21904   1.59e-05   4.57e-05   2.08e-09   9.52e-14   2.84e+13
     28224   1.26e-05   3.54e-05   1.26e-09   4.45e-14   4.88e+13
     35344   1.03e-05   2.83e-05   8.01e-10   2.26e-14   8.04e+13
     43264   8.53e-06   2.31e-05   5.34e-10   1.23e-14   1.25e+14
     51984   7.06e-06   1.92e-05   3.70e-10   7.12e-15   1.81e+14
     61504   5.94e-06   1.63e-05   2.64e-10   4.30e-15   2.52e+14


==> 2d-smoothing.txt <==
  1.00e-01  2.064e+00  4.531e-04
  2.00e-01  2.040e+00  3.800e-04
  3.00e-01  2.025e+00  3.449e-04
  4.00e-01  2.015e+00  3.226e-04
  5.00e-01  2.006e+00  3.066e-04
  6.00e-01  2.000e+00  2.943e-04
  7.00e-01  1.995e+00  2.844e-04
  8.00e-01  1.991e+00  2.763e-04
  9.00e-01  1.987e+00  2.695e-04
  1.00e+00  1.985e+00  2.637e-04
  1.10e+00  1.983e+00  2.587e-04
  1.20e+00  1.981e+00  2.544e-04
  1.30e+00  1.979e+00  2.507e-04
  1.40e+00  1.978e+00  2.475e-04
  1.50e+00  1.977e+00  2.446e-04
  1.60e+00  1.976e+00  2.422e-04
  1.70e+00  1.976e+00  2.400e-04
  1.80e+00  1.975e+00  2.380e-04
  1.90e+00  1.975e+00  2.363e-04
  2.00e+00  1.974e+00  2.348e-04
  2.10e+00  1.974e+00  2.334e-04
  2.20e+00  1.974e+00  2.322e-04
  2.30e+00  1.974e+00  2.311e-04
  2.40e+00  1.973e+00  2.302e-04
  2.50e+00  1.973e+00  2.293e-04
  2.60e+00  1.973e+00  2.285e-04
  2.70e+00  1.973e+00  2.278e-04
  2.80e+00  1.973e+00  2.272e-04
  2.90e+00  1.973e+00  2.267e-04
  3.00e+00  1.973e+00  2.262e-04


==> 3d-data.txt <==
  1.00e-01  6.239e+00  6.834e-06
  2.00e-01  6.220e+00  6.322e-06
  3.00e-01  6.204e+00  5.973e-06
  4.00e-01  6.188e+00  5.703e-06
  5.00e-01  6.172e+00  5.495e-06
  6.00e-01  6.159e+00  5.330e-06
  7.00e-01  6.144e+00  5.196e-06
  8.00e-01  6.133e+00  5.084e-06
  9.00e-01  6.120e+00  4.989e-06
  1.00e+00  6.109e+00  4.906e-06
  1.10e+00  6.098e+00  4.819e-06
  1.20e+00  6.089e+00  4.725e-06
  1.30e+00  6.078e+00  4.640e-06
  1.40e+00  6.070e+00  4.562e-06
  1.50e+00  6.062e+00  4.493e-06
  1.60e+00  6.053e+00  4.429e-06
  1.70e+00  6.046e+00  4.371e-06
  1.80e+00  6.037e+00  4.317e-06
  1.90e+00  6.031e+00  4.268e-06
  2.00e+00  6.025e+00  4.223e-06
  2.10e+00  6.017e+00  4.182e-06
  2.20e+00  6.011e+00  4.143e-06
  2.30e+00  6.005e+00  4.107e-06
  2.40e+00  5.998e+00  4.074e-06
  2.50e+00  5.993e+00  4.043e-06
  2.60e+00  5.988e+00  4.015e-06
  2.70e+00  5.983e+00  3.988e-06
  2.80e+00  5.977e+00  3.963e-06
  2.90e+00  5.973e+00  3.939e-06
  3.00e+00  5.968e+00  3.917e-06
  3.10e+00  5.964e+00  3.896e-06
  3.20e+00  5.958e+00  3.876e-06
  3.30e+00  5.954e+00  3.857e-06
  3.40e+00  5.951e+00  3.839e-06
  3.50e+00  5.947e+00  3.823e-06
  3.60e+00  5.942e+00  3.807e-06
  3.70e+00  5.938e+00  3.792e-06
  3.80e+00  5.935e+00  3.777e-06
  3.90e+00  5.932e+00  3.764e-06
  4.00e+00  5.929e+00  3.751e-06
  4.10e+00  5.925e+00  3.739e-06
  4.20e+00  5.922e+00  3.727e-06
  4.30e+00  5.919e+00  3.715e-06
  4.40e+00  5.916e+00  3.704e-06
  4.50e+00  5.914e+00  3.694e-06
  4.60e+00  5.911e+00  3.684e-06
  4.70e+00  5.908e+00  3.675e-06
  4.80e+00  5.906e+00  3.666e-06
  4.90e+00  5.903e+00  3.657e-06
  5.00e+00  5.901e+00  3.648e-06
  5.10e+00  5.899e+00  3.640e-06
  5.20e+00  5.897e+00  3.632e-06
  5.30e+00  5.895e+00  3.625e-06
  5.40e+00  5.893e+00  3.618e-06
  5.50e+00  5.891e+00  3.611e-06
  5.60e+00  5.889e+00  3.604e-06
  5.70e+00  5.887e+00  3.597e-06
  5.80e+00  5.885e+00  3.591e-06
  5.90e+00  5.884e+00  3.585e-06
  6.00e+00  5.882e+00  3.579e-06
  6.10e+00  5.880e+00  3.573e-06
  6.20e+00  5.879e+00  3.567e-06
  6.30e+00  5.877e+00  3.562e-06
  6.40e+00  5.875e+00  3.557e-06
  6.50e+00  5.874e+00  3.552e-06
  6.60e+00  5.873e+00  3.547e-06
  6.70e+00  5.872e+00  3.542e-06
  6.80e+00  5.871e+00  3.537e-06
  6.90e+00  5.869e+00  3.533e-06
  7.00e+00  5.868e+00  3.528e-06
  7.10e+00  5.867e+00  3.524e-06
  7.20e+00  5.866e+00  3.520e-06
  7.30e+00  5.865e+00  3.516e-06
  7.40e+00  5.864e+00  3.512e-06
  7.50e+00  5.863e+00  3.508e-06
  7.60e+00  5.862e+00  3.504e-06
  7.70e+00  5.861e+00  3.501e-06
  7.80e+00  5.860e+00  3.497e-06
  7.90e+00  5.860e+00  3.494e-06
  8.00e+00  5.858e+00  3.491e-06
  8.10e+00  5.858e+00  3.487e-06
  8.20e+00  5.857e+00  3.484e-06
  8.30e+00  5.856e+00  3.481e-06
  8.40e+00  5.856e+00  3.478e-06
  8.50e+00  5.855e+00  3.475e-06
  8.60e+00  5.855e+00  3.472e-06
  8.70e+00  5.853e+00  3.469e-06
  8.80e+00  5.853e+00  3.467e-06
  8.90e+00  5.853e+00  3.463e-06
  9.00e+00  5.852e+00  3.458e-06
  9.10e+00  5.852e+00  3.452e-06
  9.20e+00  5.851e+00  3.447e-06
  9.30e+00  5.851e+00  3.443e-06
  9.40e+00  5.851e+00  3.438e-06
  9.50e+00  5.850e+00  3.433e-06
  9.60e+00  5.849e+00  3.429e-06
  9.70e+00  5.848e+00  3.424e-06
  9.80e+00  5.848e+00  3.420e-06
  9.90e+00  5.848e+00  3.415e-06
  1.00e+01  5.847e+00  3.411e-06
  1.01e+01  5.847e+00  3.407e-06
  1.02e+01  5.847e+00  3.403e-06
  1.03e+01  5.847e+00  3.399e-06
  1.04e+01  5.846e+00  3.395e-06
  1.05e+01  5.846e+00  3.391e-06
  1.06e+01  5.845e+00  3.387e-06
  1.07e+01  5.845e+00  3.383e-06
  1.08e+01  5.844e+00  3.380e-06
  1.09e+01  5.844e+00  3.376e-06
  1.10e+01  5.844e+00  3.372e-06
  1.11e+01  5.844e+00  3.369e-06
  1.12e+01  5.843e+00  3.365e-06
  1.13e+01  5.843e+00  3.362e-06
  1.14e+01  5.843e+00  3.359e-06
  1.15e+01  5.843e+00  3.355e-06
  1.16e+01  5.843e+00  3.352e-06
  1.17e+01  5.842e+00  3.349e-06
  1.18e+01  5.841e+00  3.346e-06
  1.19e+01  5.841e+00  3.343e-06
  1.20e+01  5.841e+00  3.340e-06
  1.21e+01  5.841e+00  3.337e-06
  1.22e+01  5.841e+00  3.334e-06
  1.23e+01  5.840e+00  3.331e-06
  1.24e+01  5.840e+00  3.328e-06
  1.25e+01  5.840e+00  3.326e-06
  1.26e+01  5.840e+00  3.323e-06
  1.27e+01  5.840e+00  3.321e-06
  1.28e+01  5.840e+00  3.318e-06
  1.29e+01  5.840e+00  3.316e-06
  1.30e+01  5.840e+00  3.313e-06
  1.31e+01  5.839e+00  3.311e-06
  1.32e+01  5.839e+00  3.309e-06
  1.33e+01  5.839e+00  3.307e-06
  1.34e+01  5.839e+00  3.304e-06
  1.35e+01  5.838e+00  3.302e-06
  1.36e+01  5.838e+00  3.300e-06
  1.37e+01  5.838e+00  3.298e-06
  1.38e+01  5.838e+00  3.296e-06
  1.39e+01  5.838e+00  3.294e-06
  1.40e+01  5.838e+00  3.292e-06
  1.41e+01  5.838e+00  3.290e-06
  1.42e+01  5.838e+00  3.288e-06
  1.43e+01  5.838e+00  3.286e-06
  1.44e+01  5.838e+00  3.284e-06
  1.45e+01  5.838e+00  3.282e-06
  1.46e+01  5.838e+00  3.281e-06
  1.47e+01  5.837e+00  3.279e-06
  1.48e+01  5.837e+00  3.277e-06
  1.49e+01  5.837e+00  3.275e-06
  1.50e+01  5.837e+00  3.274e-06
  1.51e+01  5.837e+00  3.272e-06
  1.52e+01  5.837e+00  3.270e-06
  1.53e+01  5.837e+00  3.269e-06
  1.54e+01  5.837e+00  3.267e-06
  1.55e+01  5.837e+00  3.266e-06
  1.56e+01  5.837e+00  3.264e-06
  1.57e+01  5.837e+00  3.263e-06
  1.58e+01  5.837e+00  3.261e-06
  1.59e+01  5.837e+00  3.260e-06
  1.60e+01  5.837e+00  3.258e-06
  1.61e+01  5.836e+00  3.257e-06
  1.62e+01  5.836e+00  3.255e-06
  1.63e+01  5.836e+00  3.254e-06
  1.64e+01  5.836e+00  3.253e-06
  1.65e+01  5.836e+00  3.251e-06
  1.66e+01  5.836e+00  3.250e-06
  1.67e+01  5.836e+00  3.249e-06
  1.68e+01  5.836e+00  3.247e-06
  1.69e+01  5.836e+00  3.246e-06
  1.70e+01  5.836e+00  3.245e-06
  1.71e+01  5.836e+00  3.243e-06
  1.72e+01  5.836e+00  3.242e-06
  1.73e+01  5.836e+00  3.241e-06
  1.74e+01  5.836e+00  3.240e-06
  1.75e+01  5.836e+00  3.238e-06
  1.76e+01  5.836e+00  3.237e-06
  1.77e+01  5.836e+00  3.236e-06
  1.78e+01  5.836e+00  3.235e-06
  1.79e+01  5.836e+00  3.234e-06
  1.80e+01  5.836e+00  3.233e-06
  1.81e+01  5.836e+00  3.231e-06
  1.82e+01  5.836e+00  3.230e-06
  1.83e+01  5.836e+00  3.229e-06
  1.84e+01  5.836e+00  3.228e-06
  1.85e+01  5.836e+00  3.227e-06
  1.86e+01  5.836e+00  3.226e-06
  1.87e+01  5.836e+00  3.225e-06
  1.88e+01  5.836e+00  3.224e-06
  1.89e+01  5.836e+00  3.223e-06
  1.90e+01  5.836e+00  3.222e-06
  1.91e+01  5.836e+00  3.221e-06
  1.92e+01  5.836e+00  3.219e-06
  1.93e+01  5.836e+00  3.218e-06
  1.94e+01  5.836e+00  3.217e-06
  1.95e+01  5.836e+00  3.216e-06
  1.96e+01  5.836e+00  3.216e-06
  1.97e+01  5.836e+00  3.215e-06
  1.98e+01  5.836e+00  3.214e-06
  1.99e+01  5.836e+00  3.213e-06
  2.00e+01  5.836e+00  3.212e-06
  2.01e+01  5.836e+00  3.211e-06
  2.02e+01  5.836e+00  3.210e-06
  2.03e+01  5.836e+00  3.209e-06
  2.04e+01  5.836e+00  3.208e-06
  2.05e+01  5.835e+00  3.207e-06
  2.06e+01  5.835e+00  3.206e-06
  2.07e+01  5.835e+00  3.205e-06
  2.08e+01  5.835e+00  3.205e-06
  2.09e+01  5.835e+00  3.204e-06
  2.10e+01  5.835e+00  3.203e-06
  2.11e+01  5.835e+00  3.202e-06
  2.12e+01  5.835e+00  3.201e-06
  2.13e+01  5.835e+00  3.200e-06
  2.14e+01  5.835e+00  3.200e-06
  2.15e+01  5.835e+00  3.199e-06
  2.16e+01  5.835e+00  3.198e-06
  2.17e+01  5.835e+00  3.197e-06
  2.18e+01  5.835e+00  3.196e-06
  2.19e+01  5.835e+00  3.196e-06
  2.20e+01  5.835e+00  3.195e-06
  2.21e+01  5.835e+00  3.194e-06
  2.22e+01  5.835e+00  3.193e-06
  2.23e+01  5.835e+00  3.193e-06
  2.24e+01  5.835e+00  3.192e-06
  2.25e+01  5.835e+00  3.191e-06
  2.26e+01  5.835e+00  3.190e-06
  2.27e+01  5.835e+00  3.190e-06
  2.28e+01  5.835e+00  3.189e-06
  2.29e+01  5.835e+00  3.188e-06
  2.30e+01  5.835e+00  3.188e-06
  2.31e+01  5.835e+00  3.187e-06
  2.32e+01  5.835e+00  3.186e-06
  2.33e+01  5.835e+00  3.186e-06
  2.34e+01  5.835e+00  3.185e-06
  2.35e+01  5.835e+00  3.184e-06
  2.36e+01  5.835e+00  3.184e-06
  2.37e+01  5.835e+00  3.183e-06
  2.38e+01  5.835e+00  3.183e-06
  2.39e+01  5.835e+00  3.182e-06
  2.40e+01  5.835e+00  3.181e-06
  2.41e+01  5.835e+00  3.181e-06
  2.42e+01  5.835e+00  3.180e-06
  2.43e+01  5.835e+00  3.179e-06
  2.44e+01  5.835e+00  3.179e-06
  2.45e+01  5.835e+00  3.178e-06
  2.46e+01  5.835e+00  3.178e-06
  2.47e+01  5.835e+00  3.177e-06
  2.48e+01  5.835e+00  3.177e-06
  2.49e+01  5.835e+00  3.176e-06
  2.50e+01  5.835e+00  3.175e-06
  2.51e+01  5.835e+00  3.175e-06
  2.52e+01  5.835e+00  3.174e-06
  2.53e+01  5.835e+00  3.174e-06
  2.54e+01  5.835e+00  3.173e-06
  2.55e+01  5.835e+00  3.173e-06
  2.56e+01  5.835e+00  3.172e-06
  2.57e+01  5.835e+00  3.172e-06
  2.58e+01  5.835e+00  3.171e-06
  2.59e+01  5.835e+00  3.171e-06
  2.60e+01  5.835e+00  3.170e-06
  2.61e+01  5.835e+00  3.170e-06
  2.62e+01  5.835e+00  3.169e-06
  2.63e+01  5.835e+00  3.169e-06
  2.64e+01  5.835e+00  3.168e-06
  2.65e+01  5.835e+00  3.168e-06
  2.66e+01  5.835e+00  3.167e-06
  2.67e+01  5.835e+00  3.167e-06
  2.68e+01  5.835e+00  3.166e-06
  2.69e+01  5.835e+00  3.166e-06
  2.70e+01  5.835e+00  3.165e-06
  2.71e+01  5.835e+00  3.165e-06
  2.72e+01  5.835e+00  3.164e-06
  2.73e+01  5.835e+00  3.164e-06
  2.74e+01  5.835e+00  3.163e-06
  2.75e+01  5.835e+00  3.163e-06
  2.76e+01  5.835e+00  3.163e-06
  2.77e+01  5.835e+00  3.162e-06
  2.78e+01  5.835e+00  3.162e-06
  2.79e+01  5.835e+00  3.161e-06
  2.80e+01  5.835e+00  3.161e-06
  2.81e+01  5.835e+00  3.160e-06
  2.82e+01  5.835e+00  3.160e-06
  2.83e+01  5.835e+00  3.159e-06
  2.84e+01  5.835e+00  3.159e-06
  2.85e+01  5.835e+00  3.159e-06
  2.86e+01  5.835e+00  3.158e-06
  2.87e+01  5.835e+00  3.158e-06
  2.88e+01  5.835e+00  3.157e-06
  2.89e+01  5.835e+00  3.157e-06
  2.90e+01  5.835e+00  3.157e-06
  2.91e+01  5.835e+00  3.156e-06
  2.92e+01  5.835e+00  3.156e-06
  2.93e+01  5.835e+00  3.155e-06
  2.94e+01  5.835e+00  3.155e-06
  2.95e+01  5.835e+00  3.155e-06
  2.96e+01  5.835e+00  3.154e-06
  2.97e+01  5.835e+00  3.154e-06
  2.98e+01  5.835e+00  3.153e-06
  2.99e+01  5.835e+00  3.153e-06
  3.00e+01  5.835e+00  3.153e-06


==> 3d-smoothing.txt <==
  5.00e-02  1.979e+01  4.299e-06
  1.00e-01  1.938e+01  4.009e-06
  1.50e-01  1.920e+01  3.912e-06
  2.00e-01  1.910e+01  3.876e-06
  2.50e-01  1.903e+01  3.859e-06
  3.00e-01  1.897e+01  3.849e-06
  3.50e-01  1.893e+01  3.842e-06
  4.00e-01  1.889e+01  3.836e-06
  4.50e-01  1.887e+01  3.831e-06
  5.00e-01  1.884e+01  3.827e-06
  5.50e-01  1.882e+01  3.824e-06
  6.00e-01  1.880e+01  3.821e-06
  6.50e-01  1.878e+01  3.818e-06
  7.00e-01  1.877e+01  3.816e-06
  7.50e-01  1.876e+01  3.814e-06
  8.00e-01  1.874e+01  3.813e-06
  8.50e-01  1.873e+01  3.812e-06
  9.00e-01  1.872e+01  3.811e-06
  9.50e-01  1.871e+01  3.810e-06
  1.00e+00  1.870e+01  3.809e-06
  1.05e+00  1.870e+01  3.808e-06
  1.10e+00  1.869e+01  3.808e-06
  1.15e+00  1.868e+01  3.808e-06
  1.20e+00  1.868e+01  3.807e-06
  1.25e+00  1.867e+01  3.807e-06
  1.30e+00  1.866e+01  3.807e-06
  1.35e+00  1.866e+01  3.807e-06
  1.40e+00  1.865e+01  3.806e-06
  1.45e+00  1.865e+01  3.806e-06
  1.50e+00  1.864e+01  3.806e-06
  1.55e+00  1.864e+01  3.806e-06
  1.60e+00  1.864e+01  3.806e-06
  1.65e+00  1.863e+01  3.806e-06
  1.70e+00  1.863e+01  3.806e-06
  1.75e+00  1.862e+01  3.806e-06
  1.80e+00  1.862e+01  3.806e-06
  1.85e+00  1.862e+01  3.806e-06
  1.90e+00  1.861e+01  3.806e-06
  1.95e+00  1.861e+01  3.806e-06
  2.00e+00  1.861e+01  3.806e-06
  2.05e+00  1.861e+01  3.806e-06
  2.10e+00  1.860e+01  3.806e-06
  2.15e+00  1.860e+01  3.806e-06
  2.20e+00  1.860e+01  3.807e-06
  2.25e+00  1.860e+01  3.807e-06
  2.30e+00  1.859e+01  3.807e-06
  2.35e+00  1.859e+01  3.807e-06
  2.40e+00  1.859e+01  3.807e-06
  2.45e+00  1.859e+01  3.807e-06
  2.50e+00  1.858e+01  3.807e-06
  2.55e+00  1.858e+01  3.807e-06
  2.60e+00  1.858e+01  3.807e-06
  2.65e+00  1.858e+01  3.807e-06
  2.70e+00  1.858e+01  3.807e-06
  2.75e+00  1.857e+01  3.807e-06
  2.80e+00  1.857e+01  3.807e-06
  2.85e+00  1.857e+01  3.807e-06
  2.90e+00  1.857e+01  3.808e-06
  2.95e+00  1.857e+01  3.808e-06
  3.00e+00  1.857e+01  3.808e-06
  3.05e+00  1.857e+01  3.808e-06
  3.10e+00  1.856e+01  3.808e-06
  3.15e+00  1.856e+01  3.808e-06
  3.20e+00  1.856e+01  3.808e-06
  3.25e+00  1.856e+01  3.808e-06
  3.30e+00  1.856e+01  3.808e-06
  3.35e+00  1.856e+01  3.808e-06
  3.40e+00  1.856e+01  3.808e-06
  3.45e+00  1.855e+01  3.808e-06
  3.50e+00  1.855e+01  3.808e-06
  3.55e+00  1.855e+01  3.809e-06
  3.60e+00  1.855e+01  3.809e-06
  3.65e+00  1.855e+01  3.809e-06
  3.70e+00  1.855e+01  3.809e-06
  3.75e+00  1.855e+01  3.809e-06
  3.80e+00  1.855e+01  3.809e-06
  3.85e+00  1.855e+01  3.809e-06
  3.90e+00  1.854e+01  3.809e-06
  3.95e+00  1.854e+01  3.809e-06
  4.00e+00  1.854e+01  3.809e-06

